Improved finite-size key rates for discrete-modulated continuous variable quantum key distribution under coherent attacks

Continuous variable quantum key distribution (CVQKD) with discrete modulation combines advantages of CVQKD, such as the implementability using readily available technologies, with advantages of discrete variable quantum key distribution, such as easier error correction procedures. We consider a prepare-and-measure CVQKD protocol, where Alice chooses from a set of four coherent states and Bob performs a heterodyne measurement, the result of which is discretised in both key and test rounds. We provide a security proof against coherent attacks in the finite-size regime, and compute the achievable key rate. To this end, we employ the generalised entropy accumulation theorem, as well as recent advances in conic optimisation, yielding improved key rates compared to previous works. At metropolitan distances, our method can provide positive key rates for the order of $10^8$ rounds.

==> Real_vs_GEAT.txt <==
set term epslatex size 12cm,7.42cm #8.5cm,5.25cm #9cm,5.56cm #13cm,8.03cm #
set output 'Real_vs_GEAT.tex'
set border lw 0.25 lc rgb 'black'
set ylabel font ',10'
set ylabel 'Secret Key Rate (bits/sec)' offset  2.5,0
set xlabel font ',10'
set xlabel 'Distance (km)' offset 0,1.1
#unset label


set tmargin 1.5 #2
set bmargin 1.5 #2
set rmargin 0.4# 2.427 #1.5 #5
set lmargin 4.4#2.427 #1.5 #5


set key on
set key default
set key Left
set key top right
set key noautotitle
set key font ',10'
set key spacing 1.5 # 2.5


set logscale y
set ytics format '$10^{%T}$' 
set ytics 1e1, 10, 1e5 offset 0.9,0
set ytics font ',10'
set mytics 10

set xtics format '%.0f' offset 0,0.5#0,0.1
set xtics font ',10'
set border lw 0.1

set notitle
set xtics 5
set datafile separator ','
plot [0:30] 'Rates_Real_vs_GEAT1.csv' u 1:2 pt 13 ps 1 t '\tiny $n = 1\mathrm{e}9$, $\tilde{\nu}$',\
 'Rates_Real_vs_GEAT1.csv' u 1:3 pt 9 ps 1 t '\tiny $n = 1\mathrm{e}9$, $\nu$',\
 'Rates_Real_vs_GEAT1.csv' u 1:4 pt 7 ps 1 t '\tiny $n = 5\mathrm{e}8$, $\tilde{\nu}$',\
 'Rates_Real_vs_GEAT1.csv' u 1:5 pt 5 ps 1 t '\tiny $n = 5\mathrm{e}8$, $\nu$',



unset terminal
unset key
unset logscale
unset tics 
unset output
